An Anonymous Overlay Routing Protocol for Uplink-Intensive Applications

Sender anonymity in network communication is an important problem, widely addressed in the literature. Mixnets, combined with onion routing, represent certainly the most concrete and effective approach achieving the above goal. In general, the drawback of these approaches is that anonymity has a price in terms of traffic overhead and latency. On the Internet, to achieve scalability and not to require relevant infrastructure and network-protocol changes, only P2P overlay protocols can be adopted. Among these, the most representative proposal is certainly Tarzan, which is designed to obtain strong anonymity still preserving low-latency applications. In recent years, we are witnessing a change in Internet traffic. Due to IoT, cloud storage, WSN, M2M, uplink traffic is more and more increasing. An interesting question is whether this new traffic configuration may enable new strategies to improve the effectiveness of Tarzan-like approaches. In this paper, we investigate this problem, by proposing \textit{C-Tarzan}, an anonymous overlay P2P routing protocol. Through a deep experimental analysis, we show that C-Tarzan outperforms Tarzan in the case of uplink-intensive applications.

==> anonimity.txt <==
#h	#Tarzan with wf=1.5	#C-Tarzan with wf=1.5	#ASTarzan1.6	#ASCTarzan1.6	#ASTarzan1.7	#ASCTarzan1.7	#ASTarzan1.8	#ASCTarzan1.8	#Tarzan with wf=1.9	#C-Tarzan with wf=1.9
3	34.372	26.932	30.842	26.958	27.864	26.386	25.016	27.064	20.836	27.13
3.1	38.848	34.082	35.168	36.516	32.788	35.8	27.582	35.354	23.442	36.384
3.2	44.326	45.814	40.59	49.052	35.208	46.662	34.264	46.996	27.248	46.754
3.3	49.934	57.728	44.656	55.866	41.16	56.796	37.192	56.614	32.506	56.648
3.4	54.294	64.746	49.742	66.93	44.096	62.532	40.63	65.5	37.464	66.742
3.5	55.304	71.652	54.852	74.338	49.634	76.302	45.414	75.954	38.942	76.882
3.6	71.242	85.676	54.624	79.614	53.224	84.88	50.26	81.634	46.5	81.758
3.7	80.788	94.426	80.244	97.718	58.644	98.674	54.918	95.156	47.732	94.172
3.8	109.29	104.24	87.02	107.202	72.424	105.576	57.84	102.906	53.436	104.042
3.9	117.024	114.032	98.054	112.618	87.35	111.196	73.05	115.132	62.51	117.618
4	135.9	121.428	116.968	122.676	101.512	125.85	95.364	121.304	68.88	123.998
4.1	146.484	173.126	135.496	185.07	122.292	173.112	102.338	160.634	91.784	175.712
4.2	167.564	224.204	153.22	228.742	141.182	204.264	118.344	205.192	107.71	229.15
4.3	181.034	251.046	179.912	285.568	140.37	235.652	132.77	250.026	110.894	240.26
4.4	192.078	296.558	172.548	295.986	167.494	290.33	149.638	303.518	128.002	290.986
4.5	253.306	353.206	199.63	352.786	176.676	335.536	162.032	331.542	147.226	346.736
4.6	292.418	398.074	235.872	373.616	197.918	387.868	173.292	389.25	159.134	379.282
4.7	355.644	434.504	280.72	435.992	230.98	436.042	182.394	419.512	172.63	433.138
4.8	419.018	475.152	344.006	458.498	277.696	478.932	233.65	457.09	184.342	475.338
4.9	450.298	535.326	390.266	503.43	311.466	499.456	268.366	513.846	210.332	502.7
5	540.532	576.256	429.21	554.624	353.14	550.882	312.718	566.102	255.46	558.578


==> d3.txt <==
#h		#Threshold		#wf=1.5		#wf=1.6		#wf=1.7		#wf=1.8		#wf=1.9
3		1		1.105342363		1.184336199		1.258573683		1.470312761		1.459500506
3.1		1		1.205070675		1.264715968		1.351276219		1.520136054		1.762542346
3.2		1		1.339838561		1.430551045		1.529000947		1.583872573		1.752205501
3.3		1		1.560842964		1.544683558		1.532160528		1.762981768		1.747507123
3.4		1		1.414115506		1.635493693		1.609953704		1.783035082		1.862578821
3.5		1		1.559537668		1.706975144		1.62352354		1.652230857		1.969229217
3.6		1		1.71914299		1.745588346		1.804076739		1.716993793		2.021863564
3.7		1		1.519309498		1.640292884		1.725946459		1.993891057		2.062707714
3.8		1		1.463118693		1.652787315		1.809435897		1.838606655		2.102264485
3.9		1		1.357799526		1.425924025		1.750126839		1.889794544		2.01750125
4		1		1.256912539		1.420810619		1.700917942		1.841271767		2.03606357
4.1		1		1.639419371		1.577751196		1.771006724		1.875717535		2.118145911
4.2		1		1.552895541		1.636607842		1.871812753		2.111318255		2.396416286
4.3		1		1.900627353		1.925185586		2.003194496		2.078653544		2.472381239
4.4		1		1.949091028		2.069027182		2.281098546		2.562370946		2.494930529
4.5		1		1.931847709		2.165237797		2.3434233		2.255048509		2.486221131
4.6		1		2.033862726		2.098453302		2.203583364		2.518831349		2.837401934
4.7		1		2.027106336		2.192092391		2.287325559		2.443555745		2.735581741
4.8		1		1.78514288		2.097572687		2.138124677		2.57243136		2.811101135
4.9		1		1.906748269		1.934687077		2.198666887		2.710988048		2.864519171
5		1		1.768426025		2.01764379		2.135568483		2.415322202		2.673218301

==> d4.txt <==
#h		#Threshold		#wf=1.5		#wf=1.6		#wf=1.7		#wf=1.8		#wf=1.9
3		1		0.783544746		0.87406783		0.946956647		1.081867605		1.302073335
3.1		1		0.877316722		1.0383303		1.091862877		1.281777971		1.552085999
3.2		1		1.033569463		1.208474994		1.32532379		1.371585337		1.715869055
3.3		1		1.156086034		1.251030097		1.379883382		1.522209077		1.742693657
3.4		1		1.192507459		1.345543002		1.418087808		1.612109279		1.781496904
3.5		1		1.295602488		1.355246846		1.537292985		1.672479852		1.974269426
3.6		1		1.202605205		1.457491213		1.594769277		1.624233983		1.758236559
3.7		1		1.1688122		1.217760829		1.682593275		1.732692378		1.972932205
3.8		1		0.953792662		1.231923696		1.457748813		1.779149378		1.947039449
3.9		1		0.974432595		1.148530402		1.272993703		1.576071184		1.881586946
4		1		0.893509934		1.048799672		1.239754906		1.272010402		1.800203252
4.1		1		1.181876519		1.365870579		1.415562751		1.569641775		1.91440774
4.2		1		1.3380201		1.492899099		1.446813333		1.73386061		2.127471915
4.3		1		1.386733984		1.587264885		1.678791765		1.883151314		2.166573485
4.4		1		1.543945689		1.715383545		1.733375524		2.028348414		2.273292605
4.5		1		1.394384657		1.767199319		1.899160044		2.046151378		2.355127491
4.6		1		1.361318387		1.583977751		1.959740903		2.246208711		2.383412721
4.7		1		1.221738593		1.553120547		1.887791151		2.300031799		2.509054046
4.8		1		1.133965605		1.332819776		1.724662941		1.956302161		2.578565926
4.9		1		1.188826066		1.289966331		1.603565076		1.914720941		2.390030999
5		1		1.066090444		1.292197293		1.559953559		1.81026356		2.186557582

==> d5.txt <==
#h		#Threshold		#wf=1.5		#wf=1.6		#wf=1.7		#wf=1.8		#wf=1.9
3		1		0.528732843		0.585766478		0.760570535		0.859811816		1.065185847
3.1		1		0.773863015		0.818758096		0.864015289		1.032387648		1.200271555
3.2		1		0.843564315		0.928191345		0.988741044		1.204155601		1.33055852
3.3		1		0.90937957		0.954615196		1.018480445		1.2085583		1.484668104
3.4		1		0.964951085		1.072519378		1.208852105		1.400537841		1.52720523
3.5		1		0.913121884		1.159885112		1.21091816		1.335157261		1.601105031
3.6		1		0.787076865		1.159507903		1.307599854		1.390301289		1.526305753
3.7		1		0.722428053		0.961537993		1.051406324		1.493337723		1.591437106
3.8		1		0.654349682		0.857487828		0.976897794		1.190092814		1.5925939
3.9		1		0.617278994		0.760672428		0.875867202		1.055732671		1.599188378
4		1		0.621521536		0.649609698		0.801348361		0.902278443		1.272883801
4.1		1		0.687935781		0.850318422		1.02401582		1.088789231		1.431163931
4.2		1		0.890576609		0.950682943		1.149294833		1.410664785		1.658119034
4.3		1		1.026422285		1.080268266		1.309130616		1.445983891		1.734388103
4.4		1		0.961465997		1.175107256		1.345083338		1.580722475		1.85978721
4.5		1		0.757264251		1.076233141		1.427100774		1.561271018		1.803395285
4.6		1		0.712739231		1.029477389		1.430254567		1.617493634		1.900565811
4.7		1		0.682084608		0.854345289		1.163279158		1.578799487		1.880424616
4.8		1		0.637887959		0.799572891		1.048251931		1.621439887		1.896057276
4.9		1		0.621549072		0.756633725		0.999479867		1.155938082		1.776011933
5		1		0.618083672		0.781523375		0.929576306		1.112670688		1.483763252

==> h3.txt <==
#d		#Threshold		#wf=1.5		#wf=1.6		#wf=1.7		#wf=1.8		#wf=1.9
3		1		1.105342363		1.184336199		1.258573683		1.470312761		1.459500506
3.1		1		1.012957998		1.044320037		1.266173246		1.363367362		1.527634961
3.2		1		0.912098389		1.08976681		1.229662635		1.420649819		1.417647936
3.3		1		0.985601712		1.063169827		1.283967391		1.365764547		1.442646427
3.4		1		0.96105948		1.067228577		1.07240645		1.305753627		1.344038487
3.5		1		0.869741352		0.956883709		1.157132513		1.212907376		1.418306462
3.6		1		0.851212859		0.942328085		1.083622062		1.260453345		1.411483254
3.7		1		0.855758267		0.931764521		1.106422187		1.183015075		1.318540434
3.8		1		0.805457078		0.934728157		1.049399088		1.157200716		1.388455538
3.9		1		0.775033955		0.895107308		1.03492516		1.152467148		1.321747155
4		1		0.783544746		0.87406783		0.946956647		1.081867605		1.302073335
4.1		1		0.788489288		0.847888332		0.916734135		1.13308168		1.30538702
4.2		1		0.74734748		0.801537878		0.958679282		1.052912726		1.22064027
4.3		1		0.684264094		0.786113653		0.890553904		1.051026801		1.291442924
4.4		1		0.616295691		0.785861589		0.858912519		1.003652492		1.239658883
4.5		1		0.64745491		0.694100962		0.798488915		0.929321041		1.274523532
4.6		1		0.622463391		0.66702733		0.817987048		0.980381914		1.089975806
4.7		1		0.553285219		0.751206817		0.767953839		0.93205397		1.239812129
4.8		1		0.635038582		0.663365985		0.761298429		0.922188859		1.086160441
4.9		1		0.549262744		0.691420173		0.713468128		0.841509606		1.089632068
5		1		0.528732843		0.585766478		0.760570535		0.859811816		1.065185847
5.1		1		0.520867582		0.617315294		0.705243929		0.79290402		1.115080672
5.2		1		0.537758399		0.569244501		0.728701229		0.728687267		1.08386992
5.3		1		0.52692075		0.57396672		0.694135932		0.833947761		1.081903679
5.4		1		0.491198982		0.522986991		0.640866504		0.760373407		1.060985183
5.5		1		0.461863877		0.572248877		0.650030274		0.779403587		1.066644625
5.6		1		0.44206554		0.523755425		0.654977763		0.7323903		1.00406223
5.7		1		0.43877589		0.55198014		0.597804391		0.71535089		0.980521611
5.8		1		0.441317505		0.485986658		0.631891411		0.806979848		1.000941928
5.9		1		0.409229142		0.525773196		0.621836127		0.704675422		0.923263114
6		1		0.410919401		0.49015192		0.598886446		0.689229528		0.915316562


==> h4.txt <==
#d		#Threshold		#wf=1.5		#wf=1.6		#wf=1.7		#wf=1.8		#wf=1.9
3		1		1.256912539		1.420810619		1.700917942		1.841271767		2.03606357
3.1		1		1.290326309		1.416752181		1.480742966		1.775099294		1.975561097
3.2		1		1.261149244		1.325484711		1.619344561		1.768079306		1.745514445
3.3		1		1.221306237		1.294288093		1.404430219		1.610228058		1.90633984
3.4		1		1.13948586		1.281741935		1.549517614		1.755962594		1.867923663
3.5		1		1.162368373		1.098671045		1.432466484		1.645784691		1.784506408
3.6		1		1.109581234		1.185790601		1.445496778		1.568922223		1.725893116
3.7		1		0.938943057		1.124678315		1.303102745		1.464810406		1.740991067
3.8		1		0.985620422		1.083680923		1.278747346		1.495564146		1.79349009
3.9		1		0.981690844		1.140465906		1.265710507		1.388961362		1.594665243
4		1		0.893509934		1.048799672		1.239754906		1.272010402		1.800203252
4.1		1		0.856206596		1.009026884		1.143091646		1.37880663		1.717395187
4.2		1		0.810144225		0.857555749		1.10764903		1.348523112		1.556255846
4.3		1		0.791229338		0.912027483		0.911812532		1.231821282		1.501445325
4.4		1		0.705420952		0.837438149		0.958122838		1.183761343		1.457342989
4.5		1		0.749366366		0.815144023		0.963403963		1.131812579		1.386957536
4.6		1		0.695756285		0.759409042		0.95205833		0.997678102		1.384815409
4.7		1		0.624247337		0.729084822		0.951568615		1.114137561		1.345851778
4.8		1		0.638581213		0.695448593		0.8545953		1.007330755		1.38731046
4.9		1		0.645543304		0.746332311		0.817997111		1.041595081		1.231460838
5		1		0.621521536		0.649609698		0.801348361		0.902278443		1.272883801
5.1		1		0.544418724		0.640092756		0.773294869		0.896216035		1.344380281
5.2		1		0.548325721		0.631789537		0.768706349		0.8892331		1.197852572
5.3		1		0.522994002		0.582429055		0.689020904		0.893422844		1.15293716
5.4		1		0.47619208		0.605029649		0.71651787		0.903779133		1.254734026
5.5		1		0.513071632		0.589545533		0.660938994		0.829304958		1.229332973
5.6		1		0.476479018		0.504961667		0.719047498		0.809099475		1.093523292
5.7		1		0.455621484		0.524962798		0.593365782		0.790727148		1.252896092
5.8		1		0.44253557		0.489181285		0.625615784		0.830772326		1.075090192
5.9		1		0.462031035		0.538578003		0.677252441		0.77120976		1.067404715
6		1		0.431062788		0.497827076		0.634658766		0.734633231		1.001335436


==> h5.txt <==
#d		#Threshold		#wf=1.5		#wf=1.6		#wf=1.7		#wf=1.8		#wf=1.9
3		1		1.768426025		2.01764379		2.135568483		2.415322202		2.673218301
3.1		1		1.540828729		1.779943876		2.005763689		2.325630873		2.463690358
3.2		1		1.562203183		1.749155068		2.038105384		2.132569611		2.584950053
3.3		1		1.47036574		1.570463065		1.937898509		2.028380802		2.577815537
3.4		1		1.406136181		1.700626743		1.8916804		2.012058452		2.353295162
3.5		1		1.387432855		1.500956086		1.649645336		2.053535342		2.364777041
3.6		1		1.243598322		1.469805591		1.528757609		2.041709033		2.276215747
3.7		1		1.202500931		1.498471954		1.587301831		1.834240805		2.176077088
3.8		1		1.209717374		1.419013585		1.551910736		1.958764901		2.150692111
3.9		1		1.174754517		1.297313772		1.537998801		1.785589875		2.003998067
4		1		1.066090444		1.292197293		1.559953559		1.81026356		2.186557582
4.1		1		1.014912671		1.201496628		1.312242957		1.586961229		1.940265347
4.2		1		0.93985225		1.177483167		1.243057586		1.533161483		1.755726839
4.3		1		0.896755754		1.056046675		1.257724607		1.470689094		1.901829479
4.4		1		0.908734714		0.932657643		1.136474387		1.428739092		1.75079775
4.5		1		0.805089573		0.9229955		1.025279933		1.396849518		1.729900874


4.6		1		0.769368028		0.804768813		1.108347873		1.31182693		1.634087834
4.7		1		0.71950156		0.829889588		1.019275307		1.48778831		1.685120022
4.8		1		0.700603134		0.736122505		0.915620341		1.122707921		1.632355088
4.9		1		0.659819898		0.786441892		0.92866454		1.088577677		1.362821184
5		1		0.618083672		0.781523375		0.929576306		1.112670688		1.483763252
5.1		1		0.589166869		0.734485313		0.794550078		1.122229041		1.480260054
5.2		1		0.565324724		0.717397181		0.743732806		1.018274936		1.329379286
5.3		1		0.584465923		0.692732366		0.740687524		0.993242224		1.406082878
5.4		1		0.549444825		0.605237737		0.794378844		0.913730833		1.222016881
5.5		1		0.482534262		0.612228549		0.695076973		0.948463162		1.242727724
5.6		1		0.507944797		0.603321671		0.67106588		0.863452186		1.276892533
5.7		1		0.477177852		0.575545274		0.684072079		0.873895697		1.2070825
5.8		1		0.469437379		0.565366821		0.687389382		0.944574366		1.367396006
5.9		1		0.432363054		0.583052181		0.61176172		0.784186104		1.232813264
6		1		0.44809358		0.533732725		0.640125607		0.77413851		1.088466681

